Development of a Negative Ion Micro TPC Detector with SF$_{6}$ Gas for the Directional Dark Matter Search

A negative ion micro time projection chamber (NI$\mu$TPC) was developed and its performance studied. An NI$\mu$TPC is a novel technology that enables the measurement of absolute $z$ coordinates for self-triggering TPCs. This technology provides full-fiducialization analysis, which is not possible with conventional gaseous TPCs, and is useful for directional dark matter searches in terms of background rejection and the improvement of the angular resolution. The developed NI$\mu$TPC prototype had a detection volume of 12.8 $\times$ 25.6 $\times$ 144 mm$^{3}$. The absolute $z$ coordinate was determined with a location accuracy of 16 mm using minority carrieres of SF$_{5}^{-}$. Simultaneously, there was a successful reconstruction of the three-dimensional (3D) tracks with a spatial resolution of 130 $\mu\rm{m}$. This is the first demonstration of 3D tracking with the detection of absolute $z$ coordinates, and it is an important step in improving the sensitivity of directional dark matter searches.

==> readme.txt <==
% INTRODUCTION
(1) WIMP探索では方向感度は強力なツールであること。これまでMIMAC,NEWAGE,DRIFT,DMTPCなどで探索されてきたこと。感度工場を目指した研究が進められてきている。
(2) DRIFTグループがMinority carrierを発見したこと。NMUがSF6を発見したこと。
(3) 100umオーダーでのトラッキングはnegative ion検出器ではされていなかったが今回初めてした。これによってNegative io uTPCが暗黒物質たんs区実験で使用できることをします。

==> subdir/readme.txt <==
% INTRODUCTION
(1) WIMP探索では方向感度は強力なツールであること。これまでMIMAC,NEWAGE,DRIFT,DMTPCなどで探索されてきたこと。感度工場を目指した研究が進められてきている。
(2) DRIFTグループがMinority carrierを発見したこと。NMUがSF6を発見したこと。
(3) 100umオーダーでのトラッキングはnegative ion検出器ではされていなかったが今回初めてした。これによってNegative io uTPCが暗黒物質たんs区実験で使用できることをします。
